Observations of the low-luminosity Type Iax supernova 2019gsc: a fainter clone of SN 2008ha?

We present optical photometric and spectroscopic observations of the faint-and-fast evolving type Iax SN 2019gsc, extending from the time of g-band maximum until about fifty days post maximum, when the object faded to an apparent r-band magnitude m_r = 22.48+/-0.11 mag. SN 2019gsc reached a peak luminosity of only M_g = -13.58 +/- 0.15 mag, and is characterised with a post-maximum decline rate Delta(m_15)_g = 1.08 +/- 0.14 mag. These light curve parameters are comparable to those measured for SN 2008ha of M_g = -13.89 +/- 0.14 mag at peak and Delta(m_15)_g = 1.80 +/- 0.03 mag. The spectral features of SN 2019gsc also resemble those of SN 2008ha at similar phases. This includes both the extremely low ejecta velocity at maximum, about 3,000 km/s, and at late-time (phase +54 d) strong forbidden iron and cobalt lines as well as both forbidden and permitted calcium features. Furthermore, akin to SN 2008ha, the bolometric light curve of SN 2019gsc is consistent with the production of 0.003 +/- 0.001 Msol of nickel. The explosion parameters, M_ej = 0.13 Msol and E_k = 12 x 10E48 erg, are also similar to those inferred for SN 2008ha. We estimate a sub-solar oxygen abundance for the host galaxy of SN 2019gsc, (12 + log10(O/H) = 8.10 +/- 0.18 dex), consistent with the equally metal-poor environment of SN 2008ha. Altogether, our dataset of SN 2019gsc indicates that this is a member of a small but growing group of extreme SN Iax that includes SN 2008ha and SN 2010ae.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
